Dynamic Automatic Differentiation of GPU Broadcast Kernels

We show how forward-mode automatic differentiation (AD) can be employed within larger reverse-mode computations to dynamically differentiate broadcast operations in a GPU-friendly manner. Our technique fully exploits the broadcast Jacobian's inherent sparsity structure, and unlike a pure reverse-mode approach, this "mixed-mode" approach does not require a backwards pass over the broadcasted operation's subgraph, obviating the need for several reverse-mode-specific programmability restrictions on user-authored broadcast operations. Most notably, this approach allows broadcast fusion in primal code despite the presence of data-dependent control flow. We discuss an experiment in which a Julia implementation of our technique outperformed pure reverse-mode TensorFlow and Julia implementations for differentiating through broadcast operations within an HM-LSTM cell update calculation.

==> img/arity.csv <==
"gpu","arity","problem_size","runtime","kernel_count","kernel_registers","kernel_runtime","kernel_occupancy","kernel_branch_efficiency","kernel_warp_efficiency","kernel_warp_nonpred_efficiency","transfer_size","transfer_count","transfer_runtime","api_count","api_runtime","runtime_err","kernel_runtime_err","transfer_runtime_err","api_runtime_err"
"p100","1",512,219.41949803925613,1,25,16.555231372549017,"0.657145","0.875","0.920903","0.879549",1.0,1,80.51193333333327,5,79.9559294117647,11.465825166111735,0.057676034851055755,0.03750232888656538,8.389536877481364
"p100","2",512,311.3036901958433,1,25,23.79506666666667,"0.720208","0.818182","0.896606","0.864317",2.0,2,161.2172352941177,6,92.8077725490196,15.128746378632405,0.11833124244945875,0.09111033983589027,12.542589297221326
"p100","3",512,389.0811568624833,1,31,31.14703529411765,"0.749831","0.785714","0.885454","0.856945",3.0,3,242.8283176470588,7,99.83320392156861,11.336293533699129,0.19124940103197785,0.40690799357905943,9.618237560451286
"p100","4",512,494.914117646305,1,32,38.35586274509804,"0.760021","0.764706","0.880629","0.85464",4.0,4,323.4513411764707,8,113.00820784313727,12.003576746992815,0.1607791339254588,0.39132080661718455,8.32298301545358
"p100","5",512,593.1556509805076,1,39,45.31130980392156,"0.636588","0.75","0.874789","0.850267",5.0,5,404.2199960784314,9,117.00657254901961,11.804160011298942,0.1620890020591894,0.3603069611924998,11.106152261549624
"p100","6",512,697.2163882350804,1,47,53.36516470588236,"0.55633","0.73913","0.873442","0.850139",6.0,6,484.834443137255,10,126.86525098039213,13.48747139067647,0.14153969258194826,0.37155350037870083,12.536738116045342
"p100","7",512,791.2979254899656,1,48,62.24277647058823,"0.565593","0.730769","0.870332","0.847827",7.0,7,565.5616666666666,11,133.67384313725486,10.61922415442168,0.2330685264613485,0.3698522085481974,9.791785023365305
"p100","8",512,887.4395843133915,1,55,71.39563137254903,"0.498114","0.724138","0.86891","0.847212",8.0,8,646.3239764705885,12,138.67447843137256,10.200175453637618,0.29478832222019935,0.5654432442220109,9.103242995653734
"p100","9",512,993.8864627447491,1,56,82.55176862745098,"0.501605","0.71875","0.868349","0.847296",9.0,9,727.0454862745098,13,151.46095686274506,8.038062513522675,0.48348207691384765,0.5418245557561158,5.152107045660337
"p100","10",512,1093.838137254791,1,64,94.06295294117649,"0.452156","0.714286","0.869041","0.848576",10.0,10,808.0079725490193,14,165.46962352941185,14.793372754860314,0.49434481986398426,0.4445111922447783,9.803026065796635
"p100","11",512,1202.664199999968,1,72,105.69687450980393,"0.40139","0.710526","0.868767","0.848714",11.0,11,888.6454196078432,15,165.84977647058827,9.02049020298013,0.5503407748315394,0.5173017901899142,9.533817148771837
"p100","12",512,1298.2145450981516,1,72,115.99913725490194,"0.40352","0.707317","0.867594","0.847862",12.0,12,969.2013921568629,16,179.1234470588236,10.018690976603294,0.6489578568632643,0.5186937438780606,7.775619043395383
"p100","13",512,1402.5090549024296,1,80,128.1313960784314,"0.349235","0.704545","0.867615","0.848207",13.0,13,1049.9260509803923,17,180.05507450980394,11.515155068285006,0.7334756408583681,0.44872730937413824,9.667032194787408
"p100","14",512,1510.237270588004,1,88,140.04314901960788,"0.321216","0.702128","0.867543","0.848459",14.0,14,1130.888901960784,18,191.96399607843128,10.733879037497088,0.7364663885645136,0.6035816932522051,9.162852684126712
"p100","15",512,1608.772462745303,1,92,150.7494431372549,"0.294825","0.7","0.868104","0.849346",15.0,15,1211.6832196078435,19,195.30469411764707,11.797445445615365,0.7434607385635055,0.7394028067553163,10.056783924990215
"p100","16",512,1784.4130941172148,1,102,163.57935686274507,"0.266896","0.698113","0.869905","0.851436",16.0,16,1292.5347411764703,20,207.04126274509804,12.614162065591675,0.8624418193899451,0.5908439810237225,11.023067009184015
"p100","17",512,1915.2010823528265,1,105,177.0194196078431,"0.266737","0.696429","0.870373","0.852328",17.0,17,1373.0154588235298,21,206.24737647058822,6.938167599211888,0.9375827188745172,0.7875158224073232,6.119197174665668
"p100","18",512,2033.3611137253981,1,112,185.8675450980392,"0.266634","0.694915","0.86787","0.849672",18.0,18,1453.7479999999998,22,237.09166666666667,7.804596955809655,1.048044300228584,0.7823473512147389,4.132742799868965
"p100","19",512,2143.5248627444694,1,124,200.20459215686273,"0.238989","0.693548","0.870431","0.852573",19.0,19,1534.560505882353,23,232.31783137254902,14.69422103147371,1.0675199560809892,0.6726572460284206,9.117571656985854
"p100","20",512,2253.4981137249983,1,127,213.21116078431365,"0.238918","0.692308","0.871244","0.853756",20.0,20,1615.2979176470587,24,231.3625176470588,7.402467416824174,1.1881364956579459,0.6827615684358694,4.327770261884058
"p100","1",1024,489.9291019606824,1,25,55.85325098039215,"0.88391","0.875","0.920935","0.879565",4.0,1,319.4822980392156,5,80.48617647058823,7.515975371228031,0.16005203309011437,0.49050979165028175,6.749863523571848
"p100","2",1024,856.2468078430377,1,25,82.94517647058824,"0.903068","0.818182","0.896515","0.864242",8.0,2,638.3979411764707,6,95.52371372549021,9.342891092051694,0.1486716386440285,0.5876437070601819,9.446192240000578
"p100","3",1024,1198.6161921567777,1,31,109.79829803921565,"0.919447","0.785714","0.885402","0.856901",12.0,3,957.9738941176469,7,100.12939215686275,9.125071192446807,0.15648075211840531,0.6401461759161462,9.081465078043177
"p100","4",1024,1566.6057254900827,1,32,138.1075372549019,"0.923918","0.764706","0.880711","0.854701",16.0,4,1277.494062745098,8,117.50916078431372,10.70357302424613,0.15689548901338643,0.6228807439987137,14.8723268949187
"p100","5",1024,1934.8161254900929,1,39,165.43483137254904,"0.732151","0.75","0.874834","0.850299",20.0,5,1596.6778666666664,9,123.85833333333333,12.290159198476221,0.14032257198590167,0.8646671141963822,10.046675678239396
"p100","6",1024,2295.055141176926,1,47,195.9476392156863,"0.619849","0.73913","0.873422","0.85012",24.0,6,1916.3207764705883,10,126.37616078431371,5.73412763055804,0.20933306926796383,0.6820259602594391,5.3210192597129
"p100","7",1024,2660.350074509838,1,48,229.45216862745093,"0.621653","0.730769","0.870299","0.847798",28.0,7,2235.273015686274,11,135.91207450980392,10.190599921659619,0.25464586919274307,0.8237964925698061,9.701818943747668
"p100","8",1024,3025.5012901955374,1,55,264.24290980392163,"0.534806","0.724138","0.868908","0.847207",32.0,8,2554.0775450980395,12,139.94473725490195,6.566932700229626,0.30452732784996495,0.6290074334255763,6.201859572346238
"p100","9",1024,3408.7292705882414,1,56,303.1473294117647,"0.535999","0.71875","0.868326","0.847276",36.0,9,2873.968733333333,13,155.15879607843138,11.569414855741982,0.5268818478671073,0.7461241158986,9.527071713317437
"p100","10",1024,3782.735337254814,1,64,344.5536862745099,"0.476232","0.714286","0.869017","0.848554",40.0,10,3192.9749999999995,14,161.6322705882353,10.637940040379148,0.561429828535966,0.8971088163352686,7.575680896694438
"p100","11",1024,4159.912615685954,1,72,382.0741490196079,"0.417071","0.710526","0.868772","0.848716",44.0,11,3511.879917647059,15,173.09155686274516,9.919805186992996,0.5798762233430872,0.7963165676214806,9.035828534823485
"p100","12",1024,4523.710501960533,1,72,419.969250980392,"0.417237","0.707317","0.867573","0.847845",48.0,12,3830.3557960784306,16,176.5812980392156,11.993338553039152,0.7267487243981848,0.6995280619341633,11.521231152660185
"p100","13",1024,4899.919145098065,1,80,460.7994196078431,"0.358515","0.704545","0.867625","0.848215",52.0,13,4150.775882352941,17,185.60577254901963,19.651114970613797,0.7658056847909355,1.3943876544872937,9.170393926487566
"p100","14",1024,5270.9652156864895,1,88,500.8043960784314,"0.329102","0.702128","0.867561","0.848473",56.0,14,4469.568125490194,18,192.46385882352948,12.50473195862661,0.8635985210133073,0.6612266279284196,9.701266921670731
"p100","15",1024,5642.0482509801495,1,92,537.3987490196077,"0.301289","0.7","0.868093","0.849336",60.0,15,4788.12168627451,19,199.37660392156866,13.020514592209821,0.9730892238372837,0.7378354299307658,8.44593784739337
"p100","16",1024,6087.745262745052,1,102,583.3491176470587,"0.272339","0.698113","0.869893","0.851426",64.0,16,5107.170309803922,20,210.12091764705886,6.320902554327584,1.1771946341098876,0.8415910515991895,5.874153873487803
"p100","17",1024,6507.0110313718515,1,105,632.1754274509802,"0.272564","0.696429","0.870356","0.852313",68.0,17,5426.539984313725,21,213.14967058823535,14.992812737913074,1.333195277247475,0.7595559828555064,8.186939855534991
"p100","18",1024,6872.21628627368,1,112,665.2343960784314,"0.27246","0.694915","0.867837","0.849644",72.0,18,5746.363474509803,22,224.60494117647056,7.9892457807362325,1.3961718682924877,0.9277743149418887,6.631813636014308
"p100","19",1024,7273.3405843143955,1,124,712.7868470588237,"0.243663","0.693548","0.870428","0.85257",76.0,19,6065.967274509803,23,231.5857450980392,24.6814327371431,1.6926802478314658,0.9057448859161746,6.00091329021333
"p100","20",1024,7664.89335686284,1,127,760.5748823529411,"0.243681","0.692308","0.871219","0.853734",80.0,20,6384.6867882352935,24,243.47455294117648,13.883478286447264,2.201423467967322,1.1809191444993663,10.393799001766169
"p100","1",2048,1604.7598392160207,1,25,210.7412980392157,"0.93764","0.875","0.920937","0.879564",16.0,1,1273.6094274509805,5,83.95225882352942,4.449253866623188,0.14328603281850086,0.549696517587837,5.137185214954455
"p100","2",2048,2997.691623529704,1,25,318.4073686274509,"0.951219","0.818182","0.896557","0.86427",32.0,2,2544.6780313725503,6,94.64618039215688,11.415639772281027,0.1749131319721245,0.5953193404569921,9.299223175096076
"p100","3",2048,4382.260341176712,1,31,424.3459607843137,"0.959083","0.785714","0.885394","0.856894",48.0,3,3820.682964705882,7,102.4292431372549,10.935063097577546,0.20979963827388945,0.9169610298401277,6.658398295529591
"p100","4",2048,5783.859584313923,1,32,537.2002509803921,"0.962686","0.764706","0.88071","0.8547",64.0,4,5089.775050980391,8,107.27948235294116,9.911055985501918,0.23134752412405174,0.8205831188070143,9.13897604915614
"p100","5",2048,7180.247400000137,1,39,645.6026352941177,"0.750074","0.75","0.874849","0.850311",80.0,5,6362.316972549018,9,113.937431372549,10.191528721405144,0.23420064318678946,1.0955765979249283,9.108545629811076
"p100","6",2048,8600.51461176475,1,47,765.5467176470587,"0.632962","0.73913","0.873422","0.850119",96.0,6,7634.785035294117,10,128.88547450980394,9.693476928312444,0.2931570194847504,0.8132002268726043,7.939879322250858
"p100","7",2048,10015.288686274605,1,48,897.9342039215686,"0.634655","0.730769","0.870294","0.847794",112.0,7,8907.266403921569,11,130.4991137254902,7.440469275634587,0.316389631936888,1.6332832656856668,6.657765778711425
"p100","8",2048,11444.313615685964,1,55,1035.7249764705878,"0.542137","0.724138","0.86891","0.847209",128.0,8,10180.375941176468,12,148.5499254901961,9.040683357543735,0.4109022809422508,2.167849440647004,9.44823071792549
"p100","9",2048,12879.26399215679,1,56,1184.200431372549,"0.543086","0.71875","0.868336","0.847284",144.0,9,11452.07083529412,13,147.29474117647058,7.363556695148596,0.582150576311724,2.1714387580247494,4.091039258698357
"p100","10",2048,14334.328274509866,1,64,1346.0918941176474,"0.480231","0.714286","0.869013","0.84855",160.0,10,12725.73364705882,14,160.70969411764705,9.790686435515637,0.6257203160691162,2.765196510392032,7.786680672673926
"p100","11",2048,15771.7748941179,1,72,1488.0841529411764,"0.420074","0.710526","0.868781","0.848723",176.0,11,13997.559082352946,15,172.05594901960788,17.607941634104726,0.8190452936512967,2.330284759449111,20.78718993237884
"p100","12",2048,17203.022862745616,1,72,1634.6257725490195,"0.420193","0.707317","0.86758","0.847849",192.0,12,15270.266874509804,16,179.01414117647056,12.244882241439122,0.82907329161271,2.6798585533718904,10.193897606561567
"p100","13",2048,18643.877682352915,1,80,1791.9117058823524,"0.360907","0.704545","0.867643","0.848228",208.0,13,16542.92762352941,17,182.5829490196078,6.8195120674343634,0.9274571640280713,2.6306768236758438,3.6893675323460746
"p100","14",2048,20095.38818039222,1,88,1942.7537529411761,"0.331496","0.702128","0.867566","0.848477",224.0,14,17813.342929411767,18,196.68018039215684,10.814286929619934,1.145560838878508,2.381998250269922,9.778914533603384
"p100","15",2048,21515.766517647487,1,92,2084.6361725490187,"0.302879","0.7","0.868083","0.849328",240.0,15,19084.545709803922,19,208.08305490196074,6.210353650834948,1.233549466000564,1.6187521398465279,4.2393741029042795
"p100","16",2048,23090.832427450692,1,102,2264.08508627451,"0.273785","0.698113","0.8699","0.851431",256.0,16,20358.51142745098,20,226.5151843137255,31.037708237178045,1.9323567309983125,1.7493662119000286,24.47904749256107
"p100","17",2048,24561.174431372274,1,105,2450.744066666667,"0.274178","0.696429","0.870362","0.852318",272.0,17,21630.546019607842,21,216.8659058823529,10.46836545151406,3.0017932972600074,1.7028505592604757,9.733859840406675
"p100","18",2048,25990.553054902368,1,112,2581.5527686274504,"0.273856","0.694915","0.867832","0.84964",288.0,18,22904.465984313727,22,228.55579607843137,8.801406629551451,2.202361613042341,1.9962931592592092,7.124209666733225
"p100","19",2048,27470.350545098325,1,124,2764.0388705882356,"0.245146","0.693548","0.870438","0.852577",304.0,19,24176.566278431375,23,234.1375058823529,10.684231102844631,3.2790893041039557,2.547423893473094,11.572577383207241
"p100","20",2048,28958.20479999816,1,127,2952.0001333333335,"0.245187","0.692308","0.871217","0.853733",320.0,20,25448.040015686274,24,245.10442352941175,9.845451910828602,3.620938234586117,2.5332638636558533,12.302572550938178
"v100","1",512,275.7089137255561,1,22,11.24721176470588,"0.7877","0.875","0.911804","0.870175",1.0,1,80.66791764705881,5,78.26888235294119,34.02147008728695,0.17424711573326446,0.24807688094738586,8.772031703015163
"v100","2",512,376.83532549040575,1,23,12.495207843137258,"0.79552","0.818182","0.870383","0.833464",2.0,2,161.35100784313724,6,97.55438039215686,37.34173623694942,0.697038035949467,0.3544966487203936,13.241408081050343
"v100","3",512,446.7441294120515,1,28,14.688337254901956,"0.815575","0.785714","0.847552","0.813351",3.0,3,242.8564745098039,7,97.1297882352941,37.382534180313804,1.3374349597786441,0.7270744516251132,9.03875280282461
"v100","4",512,510.6084352941782,1,32,15.280756862745097,"0.812375","0.764706","0.833029","0.800689",4.0,4,323.68481960784317,8,118.12890588235291,11.275083517638373,0.18638100133707358,0.5399075004691437,8.018178228825874
"v100","5",512,600.0750784315022,1,40,17.58909803921569,"0.646775","0.75","0.82279","0.791655",5.0,5,404.35555686274523,9,145.37572156862743,20.930747200601488,0.2583091640045672,0.1562164474273175,25.359772044452214
"v100","6",512,679.7526000000975,1,40,20.50196078431372,"0.646653","0.73913","0.814806","0.784523",6.0,6,485.14380784313727,10,132.86492941176468,7.356705605096181,0.42395139563120965,0.17880618531456893,6.911222559763809
"v100","7",512,831.1905686273878,1,48,27.275486274509802,"0.557821","0.730769","0.81061","0.7812",7.0,7,566.5994588235294,11,136.10347450980393,51.18807452307772,2.1214851762756504,0.9491485353702361,9.921341241875187
"v100","8",512,921.9068941177691,1,54,30.92826274509804,"0.508881","0.724138","0.806879","0.77815",8.0,8,647.4189019607842,12,143.31640000000002,44.475054020217996,2.155340785846676,1.0479001247508497,9.222656310097067
"v100","9",512,1030.0285647056266,1,56,34.815317647058826,"0.50775","0.71875","0.803807","0.775645",9.0,9,728.2628980392157,13,156.62291372549024,43.78025794446044,1.2280088602725259,1.089387549799225,9.486666826280052
"v100","10",512,1113.6397372548486,1,64,40.34823529411766,"0.46177","0.714286","0.800762","0.773045",10.0,10,808.9263215686275,14,158.7588,43.930420070154746,0.5496083139376811,1.240838308245731,8.536284649963171
"v100","11",512,1156.893631372294,1,70,45.00661960784312,"0.407354","0.710526","0.799115","0.771832",11.0,11,889.1968588235294,15,181.41689019607844,11.714677702879934,0.6127353223085557,0.40118290111644955,8.370523001497837
"v100","12",512,1252.874105882002,1,77,48.70578823529413,"0.353563","0.707317","0.797197","0.770178",12.0,12,969.8310549019609,16,217.19566274509808,13.533415870387067,0.5419348559098436,0.5165423934373589,8.889661930587803
"v100","13",512,1346.4237960786504,1,80,54.07028235294117,"0.35379","0.704545","0.796154","0.769478",13.0,13,1051.3764313725492,17,230.14480392156858,11.87943822555229,0.7737900935908419,0.5435078632706929,8.004934269206414
"v100","14",512,1437.3025176469603,1,89,59.44974901960785,"0.299341","0.702128","0.79605","0.769756",14.0,14,1131.9228980392154,18,199.34102745098042,5.566022495562921,0.7552621851098527,0.6410886390401547,5.278483449887815
"v100","15",512,1539.6871098042702,1,96,64.36202352941176,"0.299147","0.7","0.794187","0.76808",15.0,15,1212.4010745098035,19,241.55878039215682,10.506901200761677,0.5423638544605358,0.3705987472109267,11.266707300034621
"v100","16",512,1698.7726000003079,1,102,71.84846274509805,"0.242707","0.698113","0.794738","0.768769",16.0,16,1293.5548627450983,20,221.58991372549016,12.207821096656277,0.5440104047323012,0.531343365843113,9.034929109200323
"v100","17",512,1837.7309254903712,1,106,76.57634117647059,"0.243157","0.696429","0.793868","0.768075",17.0,17,1373.9431294117644,21,227.00449411764703,11.066121552584185,0.6113618569621566,0.425189530362575,10.290679088444222
"v100","18",512,1960.6080745096885,1,123,82.99634901960786,"0.243456","0.694915","0.794758","0.76932",18.0,18,1455.2450039215682,22,252.30070196078427,16.756701704429947,0.7586728672082669,0.48945399836962805,16.627849338842125
"v100","19",512,2079.380835293613,1,128,88.57119215686275,"0.243017","0.693548","0.792913","0.767594",19.0,19,1535.690243137255,23,282.6406039215686,11.393493482638974,0.9269864679429075,0.4093427751660912,9.27835430081653
"v100","20",512,2158.4480901960064,1,128,93.61119215686274,"0.243568","0.692308","0.791405","0.766168",20.0,20,1616.694549019608,24,285.5966705882353,15.099336468206124,0.8146682276841806,0.5790097817066971,11.451622188207855
"v100","1",1024,481.80007058805694,1,22,32.92043529411765,"0.925292","0.875","0.911925","0.870285",4.0,1,320.53527843137266,5,88.03858823529413,5.700418190386868,0.2000331535744727,0.755366290745345,5.384472509336273
"v100","2",1024,816.6179725491826,1,23,33.80469019607843,"0.923803","0.818182","0.870444","0.833517",8.0,2,639.4799098039217,6,103.16038823529414,13.56144882950616,0.2879310019976641,0.3870669890824607,12.265357137518853
"v100","3",1024,1141.0449529415253,1,28,37.1173137254902,"0.928019","0.785714","0.847471","0.813274",12.0,3,958.2056431372548,7,113.59270588235293,123.31578407700809,0.3615476624353198,0.37801286549310015,7.795047508338144
"v100","4",1024,1460.2908235297484,1,32,47.66161176470588,"0.931537","0.764706","0.83302","0.800679",16.0,4,1276.6987333333332,8,109.38275686274513,5.625397086282775,0.37597186695673973,0.8228980808360123,6.513473140957469
"v100","5",1024,1815.343031372802,1,40,57.13078039215686,"0.707483","0.75","0.822652","0.791525",20.0,5,1596.6005254901963,9,120.45967058823528,9.929629642928008,0.4056723771305788,0.5318887737626863,9.078435852115824
"v100","6",1024,2150.6709058825586,1,40,67.59799607843136,"0.707796","0.73913","0.814971","0.784676",24.0,6,1915.2291960784312,10,129.8062117647059,11.502203502418249,0.43852544165269,0.6467278760451366,9.133527936627358
"v100","7",1024,2491.5558627453506,1,48,78.32730980392155,"0.592834","0.730769","0.810625","0.781212",28.0,7,2234.2415490196086,11,139.05921960784306,16.337726457177297,0.36991856161368747,0.9154703260418396,9.385764844872048
"v100","8",1024,2830.2723529411587,1,54,89.56405098039217,"0.53556","0.724138","0.806793","0.778068",32.0,8,2553.0176745098033,12,148.4602078431372,5.701359965856203,0.49891790914731793,0.9047425265280304,7.762688347337605
"v100","9",1024,3192.7005882351714,1,56,101.82314901960783,"0.535679","0.71875","0.803844","0.775679",36.0,9,2872.482968627451,13,188.40252549019604,12.014871757900623,0.4819463995471243,0.9924855732881618,10.071512223633764
"v100","10",1024,3538.2842470586884,1,64,117.3205137254902,"0.478708","0.714286","0.80089","0.773164",40.0,10,3192.4677019607843,14,173.60390980392154,11.053265683843406,0.4769884434706674,0.4630475450029015,9.25821728365457
"v100","11",1024,3886.41341960734,1,70,133.05387450980393,"0.420834","0.710526","0.799221","0.771931",44.0,11,3511.2817764705883,15,186.58034117647063,14.425133326635667,0.4442816549381952,0.4708586320889646,15.569168863231006
"v100","12",1024,4214.662196078809,1,77,150.31531764705883,"0.362234","0.707317","0.797202","0.770181",48.0,12,3829.3913137254904,16,175.929537254902,8.800283678459833,0.5486927961344811,1.2505454949929316,7.128519759818744
"v100","13",1024,4579.015494117316,1,80,167.7630705882353,"0.362477","0.704545","0.796156","0.769479",52.0,13,4149.431047058823,17,200.23234901960785,7.997281326320821,0.622648669055371,0.5144244908943443,11.820643496402564
"v100","14",1024,4939.340886274331,1,89,190.73112549019606,"0.303892","0.702128","0.795973","0.769683",56.0,14,4468.536882352942,18,229.81067843137257,9.96967953361904,0.7978308831127554,0.6775036289253475,10.242469352242143
"v100","15",1024,5273.657917647122,1,96,208.25174509803918,"0.303742","0.7","0.794157","0.768051",60.0,15,4786.738231372548,19,234.37773725490197,15.657565186652137,0.7533410266842757,1.4950377096724328,10.630507090703455
"v100","16",1024,5683.703886274526,1,102,230.2932352941177,"0.244945","0.698113","0.79475","0.76878",64.0,16,5105.887662745098,20,211.9716549019608,18.29931105628303,1.5138599435452016,1.2407662082154152,13.400051785895847
"v100","17",1024,6073.631768627172,1,106,244.36052549019607,"0.245106","0.696429","0.793843","0.768052",68.0,17,5425.514560784312,21,239.5520862745098,15.25160998235196,1.7031881656168517,4.188619229582113,14.461172127445757
"v100","18",1024,6431.432980392961,1,123,267.0585411764706,"0.245163","0.694915","0.794761","0.769323",72.0,18,5743.445211764706,22,244.41048235294116,15.948932719919142,1.790300715203139,1.0004891767403334,11.655685570095791
"v100","19",1024,6775.873745097951,1,128,283.07952156862746,"0.245317","0.693548","0.792888","0.767571",76.0,19,6062.692615686274,23,231.5146078431372,10.812192354451266,1.9909136268092738,0.988477641918039,9.62497097138159
"v100","20",1024,7155.600098040408,1,128,303.06451372549014,"0.245313","0.692308","0.791388","0.766152",80.0,20,6382.118866666668,24,253.08250196078427,12.054258385347353,2.0611836478884347,0.8287955340554737,6.159424165790986
"v100","1",2048,1499.1802039213333,1,22,117.61627058823528,"0.94882","0.875","0.911865","0.870227",16.0,1,1272.8455294117646,5,75.7218705882353,9.783554102877508,0.18007785203339044,0.6690265213997677,8.84654349216558
"v100","2",2048,2793.0166196080986,1,23,118.5632,"0.950191","0.818182","0.870521","0.833589",32.0,2,2545.4789058823526,6,91.98544705882354,11.034643393899659,0.22307739202941623,0.9680692078084985,15.54555809801884
"v100","3",2048,4078.486215686389,1,28,130.83950980392157,"0.948592","0.785714","0.847513","0.813312",48.0,3,3818.286031372549,7,97.07207450980393,8.707454321254906,0.4081658789585724,0.9897202415290032,8.811992128121767
"v100","4",2048,5404.8534509805195,1,32,170.80638823529412,"0.948945","0.764706","0.833137","0.800789",64.0,4,5090.387976470587,8,103.45513725490196,9.44126943596457,0.3924934452770584,1.4341154999374508,8.354720219000741
"v100","5",2048,6737.124835294135,1,40,212.1207882352941,"0.713517","0.75","0.822618","0.791492",80.0,5,6363.0373176470575,9,115.23278039215685,13.466331477861484,0.42891154386361785,2.6285473498412237,12.166729296989725
"v100","6",2048,8065.922282353219,1,40,252.17329411764703,"0.716595","0.73913","0.814866","0.784577",96.0,6,7636.623698039215,10,123.91858823529412,11.483932125808472,0.4673136031675281,1.647294271323332,11.445758146591023
"v100","7",2048,9389.81875686295,1,48,294.78421960784317,"0.599199","0.730769","0.810641","0.781227",112.0,7,8908.965043137254,11,128.04340392156857,9.419857647906385,0.38360227774093536,1.7210019542343278,9.05495769791379
"v100","8",2048,10716.710517646956,1,54,336.5087098039217,"0.541791","0.724138","0.806792","0.778068",128.0,8,10179.209494117647,12,138.78612941176465,9.64795510735909,0.36891748712290706,2.0315836088162924,7.90436435927213
"v100","9",2048,12056.257886274685,1,56,380.89080392156876,"0.542517","0.71875","0.803893","0.775725",144.0,9,11454.508294117642,13,149.7391568627451,10.038872030395673,0.4442923250105748,1.529501842298833,10.0527101798246
"v100","10",2048,13392.536396078414,1,64,431.4743254901961,"0.483809","0.714286","0.800857","0.773133",160.0,10,12727.385498039215,14,157.91915294117652,7.7316112525106195,0.5470521718066741,1.8812318879751035,7.588670790998559
"v100","11",2048,14731.207501960473,1,70,488.6097098039216,"0.424914","0.710526","0.799197","0.771908",176.0,11,13999.037090196078,15,162.89307843137257,13.527081193355267,0.5655975327014707,8.106021512889217,10.604197584872754
"v100","12",2048,16086.52601176509,1,77,556.2766745098038,"0.364874","0.707317","0.79712","0.770105",192.0,12,15273.444396078434,16,168.97580784313726,11.26002008905126,0.7028674172541061,2.6153185312059697,9.306441652248719
"v100","13",2048,17437.265843137397,1,80,624.2542156862745,"0.364897","0.704545","0.796074","0.769402",208.0,13,16540.73507450981,17,190.8189764705882,8.849667482819147,0.7791692455036991,2.577685914833141,5.54760094700049
"v100","14",2048,18825.55308627448,1,89,715.2520078431376,"0.305411","0.702128","0.796009","0.769717",224.0,14,17813.395509803915,18,234.88898431372544,14.474170027067553,1.4911192355882885,2.774871365200039,23.050375742743178
"v100","15",2048,20176.149368627546,1,96,781.805756862745,"0.305162","0.7","0.794201","0.768092",240.0,15,19089.05436862745,19,200.30761960784312,10.843631899887436,1.3867781429691262,4.947425599281706,8.086088342181698
"v100","16",2048,21595.78311372589,1,102,857.2681019607845,"0.246207","0.698113","0.794676","0.76871",256.0,16,20360.88570980392,20,210.1500784313725,12.424860560324817,3.6322544296251547,4.970803389860915,10.22215136732486
"v100","17",2048,22973.681705882267,1,106,915.1502666666665,"0.246106","0.696429","0.793869","0.768076",272.0,17,21633.543043137244,21,216.4654823529412,25.839118474459532,4.076449607323738,15.158403124782248,8.32007941022223
"v100","18",2048,24358.55932156911,1,123,1001.4733450980391,"0.246033","0.694915","0.79478","0.769341",288.0,18,22906.4008627451,22,226.0572549019608,14.118285006647342,4.492314559434916,4.658383178251405,10.003839121803521
"v100","19",2048,25718.731141176235,1,128,1064.3018352941178,"0.24625","0.693548","0.792918","0.767598",304.0,19,24178.516431372547,23,247.5938039215686,12.681026907360716,4.303481048885824,5.237620483100962,9.705511258058468
"v100","20",2048,27089.549560784824,1,128,1140.6395019607846,"0.246073","0.692308","0.791404","0.766166",320.0,20,25447.302549019605,24,255.9866470588236,9.653238174668328,4.307964042095554,3.160454889227121,5.842936065632427


==> img/arity_utilization.csv <==
"gpu",arity","problem_size","compute","bandwidth"
"v100",1,1024,0.393939,0.252525
"v100",2,1024,0.643098,0.552189
"v100",3,1024,0.771044,0.750842
"v100",4,1024,0.784512,0.750842
"v100",5,1024,0.707071,0.750842
"v100",6,1024,0.700337,0.851852
"v100",7,1024,0.69697,0.851852
"v100",8,1024,0.713805,0.851852
"v100",9,1024,0.686869,0.750842
"v100",10,1024,0.686869,0.750842
"v100",11,1024,0.659933,0.750842
"v100",12,1024,0.626263,0.750842
"v100",13,1024,0.616162,0.750842
"v100",14,1024,0.575758,0.649832
"v100",15,1024,0.565657,0.649832
"v100",16,1024,0.525253,0.649832
"v100",17,1024,0.531987,0.649832
"v100",18,1024,0.518519,0.552189
"v100",19,1024,0.518519,0.552189
"v100",20,1024,0.515152,0.552189


==> img/divergence.csv <==
"gpu","problem_size","runtime_ratio","kernel_runtime_ratio","kernel_occupancy_ratio","kernel_branch_efficiency_ratio","kernel_warp_efficiency_ratio","kernel_warp_nonpred_efficiency_ratio","transfer_runtime_ratio","api_runtime_ratio","runtime_ratio_err","kernel_runtime_ratio_err","transfer_runtime_ratio_err","api_runtime_ratio_err"
"titan",512,1.043715449368269,1.4274009260823433,1.0644238661140377,NA,0.6542404872872402,0.6540753214409663,1.0108229741523762,0.9956417748905518,0.10860544171518512,0.00396458863258557,0.14056657152734928,0.09916288900209141
"titan",1024,1.051710924554442,1.3647510932722628,1.1048794608739956,NA,0.6543036982493585,0.654543340620161,1.0009756139001211,1.0193938737482753,0.03589268390048657,0.0011002591049427968,0.044362742350090356,0.06828244990635843
"titan",2048,1.0666263659506567,1.4304758677150946,1.0955085442748789,NA,0.6514435906367697,0.6509780029229029,1.0077190133547942,1.0004285968813003,0.044250493427225875,0.000544984507522627,0.05089599380152092,0.08445979294474405
"p100",512,1.0032085149903884,1.3228409893992936,1.0690544222207454,"0.936142",0.6984181986015772,0.697992119107219,1.0011406158906158,0.9763438902369388,0.046269102510914276,0.010607293900074748,0.0018017831578026001,0.18657523292111514
"p100",1024,1.0255265174401587,1.405272896831199,1.0621917776315712,"0.946216",0.7028055977123718,0.7029003599380474,0.9995857662113784,0.9784336128419139,0.009926802928139094,0.0032480170124866386,0.0006960260340367029,0.18321255156526503
"p100",2048,1.0271455885215546,1.3968127025610693,1.0783030456458513,"0.941798",0.7011859612331802,0.7011206092491952,0.9992052468995785,1.0372703095325806,0.0028061741604977126,0.0010549205030650744,0.0002881848217874835,0.124281732979872
"v100",512,0.9906741970362831,1.3233096955782249,1.0512676092396906,"0.869244",0.5954236756365492,0.5957033145506887,0.9996066284779535,0.959945798442804,0.04329096729995451,0.023057210472991668,0.0011881177800136102,0.17159394851893336
"v100",1024,1.0094195323758415,1.2856010289100324,1.0828422177480383,"0.884538",0.5954371725442769,0.5958596097963929,1.0001379824855432,1.079712359276371,0.010125819910002264,0.011919441615222084,0.0005883170561437025,0.11169330555065214
"v100",2048,1.0067733391782854,1.3191478424081655,1.163672563408623,"0.879661",0.594545545600102,0.5949642202140293,1.0000179000386997,0.9715993304228888,0.002700318787617544,0.007563719885310089,0.00024553302817488103,0.11305757893091045

